Lowering Error Floors for Hard Decision Decoding of OFEC Code

Stall patterns are known to cause an error floor in hard decision decoding of the OFEC code. We propose a novel stall pattern removal algorithm that lowers the error floor of state-of-the-art algorithms by an order of magnitude

==> Figures/Data/OFEC_no_spr.txt <==
SNR BER
13.55 8.417707e-3
13.60 7.240211e-3
13.65 5.946873e-3
13.70 4.312493e-3
13.75 1.848147e-3
13.80 2.072439e-4
13.85 5.317513e-6
13.90 5.220330e-8
13.95 2.968475e-9
14.00 1.531269e-9
14.05 1.090208e-9
14.10 6.879743e-10
14.15 4.220328e-10
14.20 2.639876e-10
14.25 1.745444e-10
14.30 1.061595e-10
14.35 7.294394e-11
14.40 5.027329e-11
14.45 3.009952e-11
14.50 2.326751e-11
14.55 1.251809e-11
14.60 7.439321e-12


==> Figures/Data/OFEC_spr_B1.txt <==
SNR BER
13.50 1.512523e-1
13.55 1.310405e-1
13.60 1.087309e-1
13.65 8.318002e-2
13.70 5.408995e-2
13.75 1.906008e-2
13.80 1.613029e-3
13.85 2.852481e-5
13.90 3.322751e-7
13.95 4.728158e-10
14.00 1.049227e-11
14.05 2.908770e-13
14.10 1.084136e-13
14.15 5.680978e-14
14.20 1.192253e-14

==> Figures/Data/OFEC_spr_B1_min1.txt <==
SNR BER
14.05 1.3374e-13
14.10 3.7618e-14
14.15 3.2828e-14


==> Figures/Data/OFEC_spr_B1_min2.txt <==
SNR BER
13.50 2.521399e-1
13.55 2.308789e-1
13.60 2.054467e-1
13.65 1.724661e-1
13.70 1.227095e-1
13.75 4.783678e-2
13.80 3.795532e-3
13.85 7.415247e-5
13.90 8.022037e-8
13.95 6.334248e-9
14.05 7.9523e-14
14.10 3.1195e-14
14.15 2.9504e-14


==> Figures/Data/OFEC_spr_B1_min3.txt <==
SNR BER
14.05 1.5688e-13
14.10 2.8443e-14
14.15 3.6568e-14

==> Figures/Data/OFEC_spr_B1_min4.txt <==
SNR BER
13.50 3.284679e-1
13.55 3.115865e-1
13.60 2.908037e-1
13.65 2.603323e-1
13.70 2.035934e-1
13.75 8.658122e-2
13.80 8.190301e-3
13.85 1.359568e-4
13.90 9.040337e-7
13.95 5.503423e-9
14.00 0.000000e0
14.05 1.0555e-13
14.10 1.9268e-14
14.15 3.6568e-14


==> Figures/Data/OFEC_spr_B1_newV4.txt <==
SNR BER
13.50 3.849271e-1
13.55 3.719208e-1
13.60 3.532980e-1
13.65 3.240844e-1
13.70 2.632338e-1
13.75 1.156879e-1
13.80 1.117126e-2
13.85 2.368071e-4
13.90 2.661859e-6
13.95 5.057694e-8
14.00 2.055579e-10
14.05 2.5736e-13
14.10 0
14.15 3.6470e-15




==> Figures/Data/OFEC_spr_min.txt <==
SNR BER
13.50 1.272330e-1
13.55 1.054997e-1
13.60 8.372281e-2
13.65 6.194766e-2
13.70 3.897406e-2
13.75 1.391319e-2
13.80 1.253655e-3
13.85 3.015274e-5
13.90 2.096618e-7
13.95 1.827383e-9
14.00 2.394095e-11
14.05 4.287881e-12
14.10 1.370957e-12
14.15 6.494257e-13
14.20 2.611816e-13
14.25 1.013288e-13


==> Figures/Data/OFEC_spr_set_min.txt <==
SNR BER
13.50 1.029584e-1
13.55 8.574489e-2
13.60 6.831802e-2
13.65 5.073184e-2
13.70 3.193085e-2
13.75 1.099713e-2
13.80 9.008888e-4
13.85 1.770929e-5
13.90 1.612457e-7
13.95 4.742591e-9
14.00 1.003129e-11
14.05 8.779707e-13
14.10 3.549117e-13
14.15 2.701528e-13



==> Figures/Data/Uncoded.txt <==
SNR BER
0	0.287106875
0.025	0.2866399375
0.05	0.2860169375
0.075	0.285432375
0.1	0.2849885625
0.125	0.2842016875
0.15	0.2834650625
0.175	0.283033125
0.2	0.2824090625
0.225	0.2816966875
0.25	0.280951
0.275	0.28046675
0.3	0.27972825
0.325	0.2792795625
0.35	0.2785384375
0.375	0.2780533125
0.4	0.277402125
0.425	0.2767950625
0.45	0.276025125
0.475	0.2755256875
0.5	0.2748495625
0.525	0.2742448125
0.55	0.2737544375
0.575	0.27313075
0.6	0.2726105
0.625	0.2718261875
0.65	0.2713556875
0.675	0.270427125
0.7	0.2699535
0.725	0.2692536875
0.75	0.2688389375
0.775	0.26826775
0.8	0.26743425
0.825	0.266944875
0.85	0.266439625
0.875	0.26541725
0.9	0.265129
0.925	0.264186875
0.95	0.263540375
0.975	0.2631751875
1	0.2623733125
1.025	0.2617193125
1.05	0.26149025
1.075	0.260688
1.1	0.259943375
1.125	0.2591555625
1.15	0.258867625
1.175	0.258205125
1.2	0.25747475
1.225	0.256647125
1.25	0.2561353125
1.275	0.255533
1.3	0.254848125
1.325	0.2541784375
1.35	0.253584
1.375	0.2528221875
1.4	0.2523044375
1.425	0.251756
1.45	0.251006
1.475	0.2505859375
1.5	0.249912125
1.525	0.249369125
1.55	0.24844275
1.575	0.2479910625
1.6	0.24733325
1.625	0.2468373125
1.65	0.245817375
1.675	0.2453628125
1.7	0.244801625
1.725	0.24418875
1.75	0.2435350625
1.775	0.243000125
1.8	0.2421741875
1.825	0.2416159375
1.85	0.240998375
1.875	0.2403415
1.9	0.239778125
1.925	0.2390590625
1.95	0.238392375
1.975	0.2378454375
2	0.237125125
2.025	0.23659625
2.05	0.23589125
2.075	0.235372375
2.1	0.234730625
2.125	0.2340515625
2.15	0.2333468125
2.175	0.232633125
2.2	0.232186
2.225	0.2315456875
2.25	0.2308004375
2.275	0.2304486875
2.3	0.229618375
2.325	0.2292659375
2.35	0.2284430625
2.375	0.2277384375
2.4	0.227201625
2.425	0.226516
2.45	0.2260200625
2.475	0.2252379375
2.5	0.224763125
2.525	0.224134
2.55	0.223193625
2.575	0.2229048125
2.6	0.222122625
2.625	0.2214693125
2.65	0.2208501875
2.675	0.220292
2.7	0.219607125
2.725	0.219071
2.75	0.2182616875
2.775	0.2178139375
2.8	0.2170266875
2.825	0.2166413125
2.85	0.215670375
2.875	0.2153515625
2.9	0.2146875625
2.925	0.2141925
2.95	0.2133790625
2.975	0.2127999375
3	0.2121538125
3.025	0.2114705
3.05	0.210959375
3.075	0.210384875
3.1	0.2096944375
3.125	0.20898825
3.15	0.208266625
3.175	0.207763
3.2	0.20732925
3.225	0.206779625
3.25	0.20608975
3.275	0.2053543125
3.3	0.20479075
3.325	0.204144875
3.35	0.2034865
3.375	0.202940875
3.4	0.2024183125
3.425	0.201455875
3.45	0.201278375
3.475	0.200551375
3.5	0.1999841875
3.525	0.1992774375
3.55	0.1985674375
3.575	0.198094375
3.6	0.197355875
3.625	0.196808875
3.65	0.1961396875
3.675	0.195548
3.7	0.1949298125
3.725	0.1943675
3.75	0.19381175
3.775	0.193209375
3.8	0.192726875
3.825	0.191946375
3.85	0.1913435625
3.875	0.19084925
3.9	0.19026575
3.925	0.1895434375
3.95	0.1887865
3.975	0.1883519375
4	0.1877995625
4.025	0.1870401875
4.05	0.1863933125
4.075	0.185840625
4.1	0.1853759375
4.125	0.1848080625
4.15	0.183970125
4.175	0.18367225
4.2	0.1829981875
4.225	0.1822035
4.25	0.1818544375
4.275	0.1813213125
4.3	0.180866
4.325	0.1800634375
4.35	0.1793899375
4.375	0.1786398125
4.4	0.1781664375
4.425	0.1776365
4.45	0.177070375
4.475	0.1764568125
4.5	0.1757186875
4.525	0.1751658125
4.55	0.174607875
4.575	0.1738914375
4.6	0.173543375
4.625	0.1729295625
4.65	0.17234825
4.675	0.1717415
4.7	0.1710705
4.725	0.170410375
4.75	0.170099125
4.775	0.169464375
4.8	0.168692
4.825	0.168246375
4.85	0.16771325
4.875	0.1669995625
4.9	0.166485375
4.925	0.16591725
4.95	0.1651489375
4.975	0.16475175
5	0.16431575
5.025	0.16363525
5.05	0.162853375
5.075	0.1624765
5.1	0.161846625
5.125	0.1614466875
5.15	0.1606833125
5.175	0.1602883125
5.2	0.159548875
5.225	0.1589033125
5.25	0.1583085
5.275	0.1577865625
5.3	0.1572279375
5.325	0.1567194375
5.35	0.1559224375
5.375	0.1556626875
5.4	0.154959625
5.425	0.1543288125
5.45	0.1538455
5.475	0.1532481875
5.5	0.1527433125
5.525	0.1521163125
5.55	0.151691375
5.575	0.1510340625
5.6	0.15055325
5.625	0.1498040625
5.65	0.1492601875
5.675	0.1486773125
5.7	0.1482516875
5.725	0.1476523125
5.75	0.14702325
5.775	0.1465839375
5.8	0.145957875
5.825	0.1453361875
5.85	0.144594625
5.875	0.1443095
5.9	0.143802125
5.925	0.14320825
5.95	0.142616875
5.975	0.1419685625
6	0.1415164375
6.025	0.14081025
6.05	0.140321125
6.075	0.1397754375
6.1	0.139270875
6.125	0.1386264375
6.15	0.138184
6.175	0.137511
6.2	0.1370898125
6.225	0.1363566875
6.25	0.135918125
6.275	0.1354024375
6.3	0.134751625
6.325	0.1342294375
6.35	0.133641
6.375	0.1331711875
6.4	0.1325454375
6.425	0.132115
6.45	0.1315073125
6.475	0.1309345
6.5	0.130309125
6.525	0.1298285
6.55	0.129183
6.575	0.128736625
6.6	0.128243125
6.625	0.1276148125
6.65	0.1270481875
6.675	0.1266613125
6.7	0.1258484375
6.725	0.125386625
6.75	0.1248208125
6.775	0.124317375
6.8	0.1237571875
6.825	0.1233243125
6.85	0.122613875
6.875	0.1222001875
6.9	0.1216164375
6.925	0.121039875
6.95	0.120631625
6.975	0.119898
7	0.1195091875
7.025	0.1187984375
7.05	0.11819
7.075	0.117799375
7.1	0.11731325
7.125	0.1168379375
7.15	0.116206375
7.175	0.115624
7.2	0.1150580625
7.225	0.114663125
7.25	0.1141276875
7.275	0.113469375
7.3	0.1129421875
7.325	0.112372375
7.35	0.11192725
7.375	0.111484625
7.4	0.110914
7.425	0.110288625
7.45	0.1097419375
7.475	0.1093429375
7.5	0.1086913125
7.525	0.108292375
7.55	0.10760825
7.575	0.1071895
7.6	0.10644975
7.625	0.10608775
7.65	0.1054834375
7.675	0.1050620625
7.7	0.104501125
7.725	0.1040216875
7.75	0.1035831875
7.775	0.1029389375
7.8	0.1023571875
7.825	0.1018940625
7.85	0.1013765
7.875	0.1008705
7.9	0.100389
7.925	0.099699125
7.95	0.0991669375
7.975	0.098757125
8	0.0982871875
8.025	0.097626125
8.05	0.0971085
8.075	0.096623
8.1	0.096134375
8.125	0.0954336875
8.15	0.094966375
8.175	0.094471625
8.2	0.093985625
8.225	0.0935991875
8.25	0.0930255
8.275	0.0923190625
8.3	0.092068375
8.325	0.0913885
8.35	0.0908139375
8.375	0.09035025
8.4	0.0898350625
8.425	0.0893280625
8.45	0.088881875
8.475	0.0883654375
8.5	0.087915125
8.525	0.0873845625
8.55	0.0868646875
8.575	0.08629475
8.6	0.085981125
8.625	0.0855046875
8.65	0.0848733125
8.675	0.0842014375
8.7	0.0838973125
8.725	0.083339625
8.75	0.0828528125
8.775	0.0823005625
8.8	0.0818260625
8.825	0.081278375
8.85	0.0807725
8.875	0.0802659375
8.9	0.079826875
8.925	0.07942325
8.95	0.0788835625
8.975	0.0783654375
9	0.0777824375
9.025	0.07737225
9.05	0.0769236875
9.075	0.0764268125
9.1	0.0759343125
9.125	0.0754479375
9.15	0.0749326875
9.175	0.07439175
9.2	0.0739726875
9.225	0.0735199375
9.25	0.0729396875
9.275	0.0724908125
9.3	0.07199175
9.325	0.0714885625
9.35	0.071019125
9.375	0.070603
9.4	0.07001775
9.425	0.0695491875
9.45	0.0691951875
9.475	0.0686460625
9.5	0.06831825
9.525	0.0677369375
9.55	0.067144625
9.575	0.0668310625
9.6	0.0663414375
9.625	0.0658363125
9.65	0.065458125
9.675	0.0649284375
9.7	0.0643709375
9.725	0.0640073125
9.75	0.0635051875
9.775	0.0630684375
9.8	0.0626725625
9.825	0.06215125
9.85	0.0617808125
9.875	0.061295375
9.9	0.0608395625
9.925	0.060344375
9.95	0.0599535
9.975	0.0594004375
10	0.059012125
10.025	0.0584901875
10.05	0.058133375
10.075	0.0576229375
10.1	0.0572751875
10.125	0.0567658125
10.15	0.0562299375
10.175	0.0558606875
10.2	0.055368
10.225	0.0550490625
10.25	0.05462125
10.275	0.0542281875
10.3	0.053730625
10.325	0.053248125
10.35	0.052843875
10.375	0.052421125
10.4	0.051983625
10.425	0.05158675
10.45	0.051231875
10.475	0.050732625
10.5	0.05029375
10.525	0.049846125
10.55	0.0495076875
10.575	0.0489893125
10.6	0.048596875
10.625	0.048148875
10.65	0.047699625
10.675	0.0473543125
10.7	0.0469490625
10.725	0.046566625
10.75	0.046073125
10.775	0.0457725
10.8	0.045259625
10.825	0.044934125
10.85	0.044528375
10.875	0.0441
10.9	0.0437429375
10.925	0.0433959375
10.95	0.04300525
10.975	0.0425603125
11	0.0421800625
11.025	0.0417526875
11.05	0.0414764375
11.075	0.041069875
11.1	0.0407044375
11.125	0.0402556875
11.15	0.039953
11.175	0.039587
11.2	0.0391024375
11.225	0.0387096875
11.25	0.0383965
11.275	0.038026125
11.3	0.0377100625
11.325	0.0373218125
11.35	0.0369906875
11.375	0.0365785
11.4	0.0362265625
11.425	0.035838625
11.45	0.03549325
11.475	0.035079875
11.5	0.0347845
11.525	0.0344529375
11.55	0.0341681875
11.575	0.033746125
11.6	0.033376375
11.625	0.03305025
11.65	0.0327211875
11.675	0.032399
11.7	0.0320874375
11.725	0.0317181875
11.75	0.031392375
11.775	0.0309979375
11.8	0.03070725
11.825	0.0304129375
11.85	0.03005725
11.875	0.0297586875
11.9	0.029353375
11.925	0.02914875
11.95	0.0288178125
11.975	0.0283440625
12	0.0281168125
12.025	0.027911625
12.05	0.0274904375
12.075	0.027257375
12.1	0.02690775
12.125	0.026604625
12.15	0.0263231875
12.175	0.0259866875
12.2	0.0256954375
12.225	0.025353375
12.25	0.0251485625
12.275	0.0248475625
12.3	0.024485875
12.325	0.0241845
12.35	0.0239105625
12.375	0.0236719375
12.4	0.0233488125
12.425	0.0231008125
12.45	0.022807
12.475	0.022461875
12.5	0.0222385
12.525	0.0219985625
12.55	0.0217221875
12.575	0.02144875
12.6	0.0211585
12.625	0.0209149375
12.65	0.0205940625
12.675	0.0203471875
12.7	0.0201450625
12.725	0.0198645
12.75	0.019599375
12.775	0.0193165
12.8	0.0190509375
12.825	0.018844875
12.85	0.0186599375
12.875	0.018343875
12.9	0.01810125
12.925	0.017873875
12.95	0.017649
12.975	0.0173924375
13	0.01714875
13.025	0.0169138125
13.05	0.016733625
13.075	0.016467625
13.1	0.0161674375
13.125	0.015977625
13.15	0.0157841875
13.175	0.0155615625
13.2	0.0153414375
13.225	0.0151345
13.25	0.014877375
13.275	0.0147204375
13.3	0.0145518125
13.325	0.014281625
13.35	0.0140864375
13.375	0.0139140625
13.4	0.0136685
13.425	0.0134524375
13.45	0.0132400625
13.475	0.013029
13.5	0.01291025
13.525	0.0126725625
13.55	0.0124630625
13.575	0.012311
13.6	0.0121009375
13.625	0.0119473125
13.65	0.011712125
13.675	0.01155625
13.7	0.0113921875
13.725	0.0112383125
13.75	0.0110318125
13.775	0.0109063125
13.8	0.0106883125
13.825	0.010532375
13.85	0.0103821875
13.875	0.0101868125
13.9	0.00997775
13.925	0.009892625
13.95	0.0096979375
13.975	0.009527625
14	0.009395875
14.025	0.009206375
14.05	0.009042125
14.075	0.0089051875
14.1	0.0087339375
14.125	0.0086219375
14.15	0.008524
14.175	0.008313375
14.2	0.0082319375
14.225	0.0080431875
14.25	0.007875125
14.275	0.0077676875
14.3	0.0076434375
14.325	0.0074594375
14.35	0.007348875
14.375	0.00719075
14.4	0.0071005
14.425	0.006977125
14.45	0.0068790625
14.475	0.006722375
14.5	0.0066020625
14.525	0.0064600625
14.55	0.0063861875
14.575	0.0062405625
14.6	0.0061280625
14.625	0.00598975
14.65	0.00587025
14.675	0.00575275
14.7	0.0056978125
14.725	0.0055693125
14.75	0.005461875
14.775	0.00534375
14.8	0.0052693125
14.825	0.00514575
14.85	0.005049625
14.875	0.00494825
14.9	0.004829625
14.925	0.004756125
14.95	0.0046544375
14.975	0.00456925
15	0.0044529375
15.025	0.00435875
15.05	0.004297125
15.075	0.0041796875
15.1	0.0041185625
15.125	0.0040115625
15.15	0.0039270625
15.175	0.003882375
15.2	0.00375475
15.225	0.00371725
15.25	0.0036121875
15.275	0.0035439375
15.3	0.003487125
15.325	0.003409
15.35	0.003295125
15.375	0.003275375
15.4	0.0031593125
15.425	0.003102
15.45	0.0030189375
15.475	0.00296
15.5	0.002915875
15.525	0.00282725
15.55	0.0027728125
15.575	0.00270875
15.6	0.002644875
15.625	0.0025876875
15.65	0.0024976875
15.675	0.00248025
15.7	0.0023865
15.725	0.002354125
15.75	0.0022729375
15.775	0.00222425
15.8	0.0021981875
15.825	0.0021358125
15.85	0.0020933125
15.875	0.002032
15.9	0.0019971875
15.925	0.001916625
15.95	0.001860125
15.975	0.00183375
16	0.001787625
16.025	0.0017235625
16.05	0.0016958125
16.075	0.00166925
16.1	0.001615625
16.125	0.0015935
16.15	0.0015436875
16.175	0.0015075
16.2	0.001451875
16.225	0.0014130625
16.25	0.00138375
16.275	0.0013379375
16.3	0.00131475
16.325	0.00127125
16.35	0.001233125
16.375	0.0012133125
16.4	0.0011758125
16.425	0.0011523125
16.45	0.001132
16.475	0.001070125
16.5	0.001051875
16.525	0.001027
16.55	0.00099975
16.575	0.0009599375
16.6	0.0009375
16.625	0.0009030625
16.65	0.000884625
16.675	0.0008623125
16.7	0.0008375625
16.725	0.00081925
16.75	0.000781625
16.775	0.00076175
16.8	0.0007499375
16.825	0.000719375
16.85	0.0006923125
16.875	0.00067875
16.9	0.0006569375
16.925	0.000629
16.95	0.0006178125
16.975	0.0005958125
17	0.00058225
17.025	0.0005566875
17.05	0.0005395625
17.075	0.0005270625
17.1	0.00050525
17.125	0.0005063125
17.15	0.000490125
17.175	0.000464
17.2	0.0004434375
17.225	0.000428375
17.25	0.000422625
17.275	0.000414375
17.3	0.0003860625
17.325	0.000376125
17.35	0.000367625
17.375	0.0003550625
17.4	0.000342375
17.425	0.000332375
17.45	0.00032375
17.475	0.000309875
17.5	0.000300625
17.525	0.0002896875
17.55	0.000281625
17.575	0.0002635
17.6	0.0002573125
17.625	0.0002518125
17.65	0.0002426875
17.675	0.000235375
17.7	0.000224625
17.725	0.000218
17.75	0.00020975
17.775	0.0001975
17.8	0.00019275
17.825	0.0001853125
17.85	0.000174375
17.875	0.00017175
17.9	0.00016725
17.925	0.0001665625
17.95	0.000151625
17.975	0.0001500625
18	0.000144
18.025	0.000134125
18.05	0.000129875
18.075	0.000123125
18.1	0.000124
18.125	0.0001194375
18.15	0.0001131875
18.175	0.0001050625
18.2	9.91875e-05
18.225	0.00010075
18.25	9.33125e-05
18.275	9.35625e-05
18.3	8.90625e-05
18.325	8.575e-05
18.35	8.36875e-05
18.375	7.7375e-05
18.4	7.625e-05
18.425	7.35e-05
18.45	6.85625e-05
18.475	6.84375e-05
18.5	6.2e-05
18.525	5.84375e-05
18.55	5.8e-05
18.575	5.9125e-05
18.6	5.25e-05
18.625	4.90625e-05
18.65	5.31875e-05
18.675	4.5625e-05
18.7	4.41875e-05
18.725	4.075e-05
18.75	4.38125e-05
18.775	4.075e-05
18.8	3.49375e-05
18.825	3.50625e-05
18.85	3.5875e-05
18.875	3.125e-05
18.9	3.08125e-05
18.925	3.025e-05
18.95	2.73125e-05
18.975	2.6e-05
19	2.71875e-05
19.025	2.3e-05
19.05	2.25625e-05
19.075	1.98125e-05
19.1	2.09375e-05
19.125	2e-05
19.15	1.69375e-05
19.175	1.825e-05
19.2	1.65625e-05
19.225	1.6e-05
19.25	1.63125e-05
19.275	1.425e-05
19.3	1.38125e-05
19.325	1.11875e-05
19.35	1.2375e-05
19.375	1.08125e-05
19.4	1.15e-05
19.425	9.75e-06
19.45	9.1875e-06
19.475	8.25e-06
19.5	8.0625e-06
19.525	1.08125e-05
19.55	8.875e-06
19.575	7.8125e-06
19.6	6.875e-06
19.625	8.0625e-06
19.65	5.4375e-06
19.675	5.875e-06
19.7	5.6875e-06
19.725	4.75e-06
19.75	5.1875e-06
19.775	5.5e-06
19.8	4.3125e-06
19.825	4.125e-06
19.85	4.0625e-06
19.875	4e-06
19.9	4.75e-06
19.925	3.6875e-06
19.95	4.75e-06
19.975	2.9375e-06
20	3.1875e-06
